Validating Quantum Kernels on Medical Foundation Model Embeddings

When does a quantum kernel help on medical foundation-model embeddings? We compare quantum kernel support vector machines (QSVMs) with classical models in simulation under a matched protocol on MIMIC-CXR chest radiograph embeddings from three encoders (insurance type, a non-clinical probe), six finding labels, CheXpert, MIMIC-IV-ECHO, ten OpenML tabular datasets, MNIST and Fashion-MNIST. Whether the QSVM wins depends on its configuration and the label. It leads where the label follows its kernel: on non-clinical labels engineered from its own kernel geometry, a two-repetition feature map beats the best tuned classical model by 2.1 (MedSigLIP) and 1.2 (RAD-DINO) percentage points of accuracy after comparator controls, while the one-repetition map shows no lead. On real labels, two settings with 100 and 200 training rows led comparators on reduced features by 4.4 and 2.2 F1 points and replicated on new patients of the same cohort. We detect no difference from class-weighted linear and radial basis function (RBF) SVMs on the same features, with every interval within 1.2 F1 points; a tuned RBF SVM stays 0.3 to 0.6 points ahead, and with the most training rows the two kernels are equivalent within a pre-specified margin of 0.5 points of the area under the ROC curve (AUC). It trails the best tuned classical models, which read the full embedding, by 3.7 to 4.1 F1 points. Between 48 and 96 qubits its kernel concentrates, unless a bandwidth shrinking with qubit count makes it nearly Gaussian. With 4,096 shots per kernel entry, and under simulated noise at up to 8 qubits, the mean F1 stays within 2 points of the exact kernel. Normalising only the training kernel, or an unweighted linear SVM, creates an apparent quantum advantage; before claiming one, match kernel scaling, class weights and tuning, and test ties for equivalence. Code: https://github.com/sebasmos/qml-medimage

==> figures/qubit_scaling_data.csv <==
model,q,acc,f1
MedSigLIP-448,2,0.756,0.442
MedSigLIP-448,3,0.752,0.427
MedSigLIP-448,4,0.727,0.488
MedSigLIP-448,5,0.739,0.5
MedSigLIP-448,6,0.727,0.504
MedSigLIP-448,8,0.756,0.554
MedSigLIP-448,9,0.748,0.552
MedSigLIP-448,10,0.761,0.578
MedSigLIP-448,11,0.769,0.586
MedSigLIP-448,12,0.756,0.561
MedSigLIP-448,16,0.718,0.173
RAD-DINO,2,0.684,0.176
RAD-DINO,3,0.688,0.315
RAD-DINO,4,0.73,0.448
RAD-DINO,5,0.722,0.468
RAD-DINO,6,0.726,0.435
RAD-DINO,8,0.696,0.507
RAD-DINO,9,0.717,0.481
RAD-DINO,10,0.726,0.488
RAD-DINO,11,0.730,0.508
RAD-DINO,12,0.743,0.520
RAD-DINO,16,0.747,0.524
ViT-patch32-cls,2,0.71,0.104
ViT-patch32-cls,3,0.697,0.0
ViT-patch32-cls,4,0.702,0.184
ViT-patch32-cls,5,0.71,0.289
ViT-patch32-cls,6,0.735,0.422
ViT-patch32-cls,8,0.739,0.446
ViT-patch32-cls,9,0.739,0.446
ViT-patch32-cls,10,0.752,0.478
ViT-patch32-cls,11,0.739,0.492
ViT-patch32-cls,12,0.727,0.444
ViT-patch32-cls,16,0.744,0.52

